Optimality of Gerver's Sofa

We resolve the moving sofa problem by showing that Gerver's construction with 18 curve sections attains the maximum area $2.2195\cdots$.

==> images/clippedPolygon.txt <==
Polygon[{{-0.6036592008731021, 0.10644185347652071}, {-0.6036058699602238, 0.10679586580772375}, {-0.5968077299540068, 0.1413249550720373}, {-0.588526399473065, 0.17522000584987357}, {-0.5787913730169093, 0.208419860238005}, {-0.5676345021186172, 0.24086450055272687}, {-0.5550899549367886, 0.2724951349080245}, {-0.541194172885433, 0.3032542814325403}, {-0.52598582434613, 0.33308585102662447}, {-0.5095057555100027, 0.36193522856216287}, {-0.49179693840018573, 0.389749352429386}, {-0.4729044161285766, 0.41647679233647555}, {-0.452875245443702, 0.4420678252694908}, {-0.4317584366295362, 0.46647450952194436}, {-0.40960489081804263, 0.4896507567052537}, {-0.3864673347810956, 0.51155240165329}, {-0.3624002532702574, 0.5321372701363265}, {-0.3374598189756414, 0.5513652443018654}, {-0.3117038201777781, 0.5691983257620765}, {-0.2851915861690188, 0.5856006962499344}, {-0.25798391052355585, 0.6005387757685603}, {-0.23014297229760478, 0.6139812781607924}, {-0.20173225524368593, 0.6258992640285892}, {-0.17281646512525195, 0.63626619093454}, {-0.143461445220134, 0.645057960820489}, {-0.11373668724915638, 0.6522497957913859}, {-0.08374792007977645, 0.6577782929908836}, {-0.05357450588922095, 0.6616195780275219}, {-0.02328306850367288, 0.6637684267295264}, {0.007059637191077175, 0.6642219172844704}, {0.03738679938257935, 0.6629794331345903}, {0.06763162351709148, 0.6600426635877341}, {0.09772740646905427, 0.6554156021434079}, {0.12760696244928266, 0.6491053462678579}, {0.15716947092862238, 0.6411649083273959}, {0.18632839582068056, 0.6316374457063071}, {0.21501732084261158, 0.6205457308733012}, {0.2431709213301057, 0.6079150048695116}, {0.27072504966540933, 0.5937729314036967}, {0.2976168189423583, 0.5781495481309521}, {0.32378468477879613, 0.5610772151784293}, {0.34916852518892894, 0.5425905609843353}, {0.3737097184304353, 0.522726425519191}, {0.3973512187434966, 0.5015238009609528}, {0.4200376299013394, 0.4790237698981564}, {0.44171527649438713, 0.45526944113771095}, {0.4623322728726941, 0.43030588319636326}, {0.4818385896739866, 0.4041800555571583}, {0.5001861178673538, 0.3769407377744405}, {0.5173287302454176, 0.34863845651307224}, {0.5332223403006581, 0.3193254106095894}, {0.5478249584244821, 0.28905539424496024}, {0.5610967453705903, 0.2578837183204711}, {0.5730000629272183, 0.22586713013002274}, {0.5834995217459041, 0.19306373142378394}, {0.5925620262775564, 0.15953289495971165}, {0.6001568167697657, 0.1253351796409147}, {0.6062555082825133, 0.09053224433819837}, {0.6108321266826833, 0.05518676049838907}, {0.6120244598379123, 0.05423124418212578}, {0.613278325785451, 0.0532495847056735}, {0.6145944654140022, 0.05224306137644338}, {0.6159735984357372, 0.051212966881686264}, {0.6174164231788234, 0.05016060697187968}, {0.6189236163844192, 0.04908730014113797}, {0.6204958330081762, 0.04799437730470638}, {0.6221337060262899, 0.0468831814736004}, {0.6238378462461366, 0.04575506742645193}, {0.6256088421215358, 0.04461140137862486}, {0.627447259572675, 0.0434535606486626}, {0.6293536418107349, 0.04228293332213097}, {0.631328509167248, 0.04110091791292033}, {0.6333723589282289, 0.03990892302207102}, {0.6354856651731073, 0.03870836699418697}, {0.6376688786185009, 0.037500677571502695}, {0.6399224264668548, 0.036287291545669134}, {0.6422467122599862, 0.03506965440732461}, {0.6446421157375575, 0.033849219993517185}, {0.6471089927005144, 0.032627450133045466}, {0.6496476748795128, 0.031405814289785054}, {0.6522584698083654, 0.0301857892040683}, {0.6549416607025339, 0.02896885853218551}, {0.657697506342694, 0.0277565124840759}, {0.6605262409633963, 0.026550247459277147}, {0.6634280741468516, 0.0253515656812026}, {0.6664031907218588, 0.02416197482981559}, {0.6694517506679033, 0.022982987672770593}, {0.6725738890244428, 0.021816121695091298}, {0.6757697158054049, 0.020662898727455924}, {0.6790393159189146, 0.019524844573160435}, {0.6823827490922708, 0.018403488633830487}, {0.6858000498021887, 0.01730036353395334}, {0.6892912272103281, 0.01621700474430108}, {0.6928562651041201, 0.015154950204316786}, {0.6964951218429102, 0.014115739943535523}, {0.7002077303094286, 0.01310091570211215}, {0.703993997866606, 0.012112020550528296}, {0.7078538063197412, 0.011150598508550835}, {0.7117870118840368, 0.01021819416351454}, {0.7157934451575101, 0.009316352288001662}, {0.7198729110992903, 0.008446617456991325}, {0.7240251890133094, 0.007610533664551798}, {0.7282500325373952, 0.006809643940148828}, {0.7325471696377721, 0.006045489964643271}, {0.7369163026089758, 0.0053196116860514215}, {0.7413571080791853, 0.004633546935141488}, {0.7458692370209776, 0.00398883104093973}, {0.7504523147675064, 0.003386996446219851}, {0.7551059410341063, 0.0028295723230492846}, {0.7598296899453244, 0.0023180841884660125}, {0.7646231100673774, 0.001854053520359627}, {0.7694857244460341, 0.0014389973736303092}, {0.774417030649921, 0.0010744279966994235}, {0.7794165008192463, 0.0007618524484453913}, {0.7844835817199405, 0.0005027722156384899}, {0.7898523709655929, 0.0002900792886747254}, {0.795527565585774, 0.00012893105484863916}, {0.8012042241426744, 0.00003223380273019824}, {0.8068816147151259, 0.}, {1.6137632294302517, 0.}, {1.611919013327077, 0.03548892294331121}, {1.609197827627658, 0.07055542130756808}, {1.6056208714271676, 0.10516981576682403}, {1.6012104917525554, 0.1393032632908148}, {1.5959901537306835, 0.17292780159468057}, {1.5899844091036883, 0.2060163925812137}, {1.5832188631244504, 0.23854296471688527}, {1.5757201398670495, 0.270482454283951}, {1.567515845989072, 0.3018108454520528}, {1.5586345329845568, 0.33250520911390946}, {1.5491056579682874, 0.36254374043093585}, {1.538959543033986, 0.39190579503593526}, {1.5282273332307943, 0.42057192384137776}, {1.5169409532042, 0.44852390640320844}, {1.505133062549306, 0.47574478279161564}, {1.4928370099260215, 0.5022188839217362}, {1.4800867859873903, 0.5279318602988776}, {1.4669169751738658, 0.5528707091344943}, {1.4533627064278674, 0.5770237997908648}, {1.439459602884437, 0.6003808975141803}, {1.4252437305952415, 0.622933185417566}, {1.4107515463445246, 0.6446732846774187}, {1.3960198446169318, 0.6655952729083485}, {1.3810857037783648, 0.6856947006839664}, {1.3659864315322168, 0.7049686061727517}, {1.350778624998751, 0.7233926313446152}, {1.3355323682295868, 0.740931522593583}, {1.3202833468510158, 0.7575948723338161}, {1.3050660348861365, 0.7733942808343234}, {1.2903611781299131, 0.7879016579575558}, {0.08843857495211957, 0.9998312402750104}, {-0.8264652864945697, 0.9996163325989604}, {-0.8405774197818561, 0.9988819824191736}, {-0.8549910391334343, 0.997762456288358}, {-0.8696954656160056, 0.9962419017520215}, {-0.8846794079875495, 0.9943047659179616}, {-0.8999309711687973, 0.9919358163701126}, {-0.9154376653829428, 0.9891201618416232}, {-0.9311864159567284, 0.9858432726266891}, {-0.9471635737754361, 0.9820910007108642}, {-0.9633549263837116, 0.9778495995997846}, {-0.979745709723548, 0.9731057438264732}, {-0.9963206205001691, 0.9678465481176384}, {-1.013063829165963, 0.9620595861996474}, {-1.0299589935120443, 0.9557329092251386}, {-1.0469892728564543, 0.9488550638015343}, {-1.0641373428174454, 0.9414151096030314}, {-1.0813854106597498, 0.9334026365479858}, {-1.0987152312011876, 0.9248077815239432}, {-1.1161081232664396, 0.915621244642947}, {-1.1335449866742888, 0.9058343050101234}, {-1.1510063197441265, 0.8954388359889434}, {-1.1684722373070144, 0.8844273199469717}, {-1.1859224892061142, 0.8727928624663366}, {-1.2033364792708166, 0.8605292060035924}, {-1.2206932847484404, 0.8476307429841015}, {-1.2379716761769246, 0.834092528316528}, {-1.2530512185296967, 0.8216494498020146}, {-1.2679007447124953, 0.808737619997373}, {-1.2828965474684364, 0.7950110398039961}, {-1.2980063976950593, 0.780454115453369}, {-1.3131973729839606, 0.7650523754383158}, {-1.328435894109505, 0.748792495552475}, {-1.3436877623390442, 0.731662322793316}, {-1.358918197530281, 0.7136508981032055}, {-1.3740789335577344, 0.6947648309615369}, {-1.3890945557156757, 0.6750492054291635}, {-1.4039250712335622, 0.6545094555599938}, {-1.4185332882179669, 0.633149340371914}, {-1.4328822733661748, 0.6109740988875171}, {-1.446935406130287, 0.5879904344865842}, {-1.460656432123222, 0.5642064973898445}, {-1.4740095157048907, 0.5396318653058545}, {-1.486959291688042, 0.5142775222748028}, {-1.4994709161045545, 0.488155835744978}, {-1.5115101159742863, 0.46128053191951573}, {-1.523043238019999, 0.433666669412881}, {-1.5340372962733175, 0.4053306112583223}, {-1.5444600185182034, 0.3762899953092721}, {-1.554279891519979, 0.34656370307934997}, {-1.5634662049895534, 0.3161718270672522}, {-1.571989094234165, 0.2851356366143848}, {-1.5738739608107104, 0.27751525717448167}}]
